EM-driven unsupervised learning for efficient motion segmentation

In this paper, we present a CNN-based fully unsupervised method for motion segmentation from optical flow. We assume that the input optical flow can be represented as a piecewise set of parametric motion models, typically, affine or quadratic motion models. The core idea of our work is to leverage the Expectation-Maximization (EM) framework in order to design in a well-founded manner a loss function and a training procedure of our motion segmentation neural network that does not require either ground-truth or manual annotation. However, in contrast to the classical iterative EM, once the network is trained, we can provide a segmentation for any unseen optical flow field in a single inference step and without estimating any motion models. We investigate different loss functions including robust ones and propose a novel efficient data augmentation technique on the optical flow field, applicable to any network taking optical flow as input. In addition, our method is able by design to segment multiple motions. Our motion segmentation network was tested on four benchmarks, DAVIS2016, SegTrackV2, FBMS59, and MoCA, and performed very well, while being fast at test time.

==> csv/davisval_1tdcjfqp.csv <==
Sequence,Score
blackswan,49.921144149741345
bmx-trees,60.389862882114855
breakdance,75.4231104290629
camel,82.8368787015422
car-roundabout,90.73130963621912
car-shadow,89.05213796175443
cows,85.62129209342511
dance-twirl,79.90696463692053
dog,80.63054539389529
drift-chicane,67.20632865440612
drift-straight,89.64062685869179
goat,13.523833051302962
horsejump-high,80.6277659474587
kite-surf,42.58980708462851
libby,46.66194858339925
motocross-jump,65.73843421438374
paragliding-launch,62.44777490066576
parkour,55.814783060641005
scooter-black,77.82289442561921
soapbox,89.01354780002517

